The Missing Piece in Complex Analytics: Low Latency, Scalable Model Management and Serving with Velox

To support complex data-intensive applications such as personalized recommendations, targeted advertising, and intelligent services, the data management community has focused heavily on the design of systems to support training complex models on large datasets. Unfortunately, the design of these systems largely ignores a critical component of the overall analytics process: the deployment and serving of models at scale. In this work, we present Velox, a new component of the Berkeley Data Analytics Stack. Velox is a data management system for facilitating the next steps in real-world, large-scale analytics pipelines: online model management, maintenance, and serving. Velox provides end-user applications and services with a low-latency, intuitive interface to models, transforming the raw statistical models currently trained using existing offline large-scale compute frameworks into full-blown, end-to-end data products capable of recommending products, targeting advertisements, and personalizing web content. To provide up-to-date results for these complex models, Velox also facilitates lightweight online model maintenance and selection (i.e., dynamic weighting). In this paper, we describe the challenges and architectural considerations required to achieve this functionality, including the abilities to span online and offline systems, to adaptively adjust model materialization strategies, and to exploit inherent statistical properties such as model error tolerance, all while operating at "Big Data" scale.

==> data/100factors_base_itemset_test_output.txt <==
{"1": {"count": 10000, "p98": 0.0014767015, "p75": 0.0009216967500000001, "m5_rate": 28.819442130048092, "p99": 0.0016340956300000002, "min": 0.00048459100000000004, "max": 0.002222524, "m15_rate": 87.35245676973452, "p95": 0.00130755255, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00026904872066956675, "mean_rate": 90.70459097119416, "m1_rate": 10.562685748790763, "p999": 0.002207984502000002, "p50": 0.0005843075, "mean": 0.0007330702743190662}, "100": {"count": 10000, "p98": 0.01398933018, "p75": 0.012809499750000002, "m5_rate": 23.992197751463863, "p99": 0.014238231990000001, "min": 0.010534317000000001, "max": 0.020941649, "m15_rate": 46.510575012319514, "p95": 0.0133114245, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0006940655729509622, "mean_rate": 43.43322212063792, "m1_rate": 9.9060530850147, "p999": 0.02078114768800002, "p50": 0.012416603, "mean": 0.012408544332684825}, "200": {"count": 10000, "p98": 0.02763998952, "p75": 0.02511330025, "m5_rate": 20.487605107281844, "p99": 0.0278920523, "min": 0.021235678, "max": 0.032805525, "m15_rate": 30.931849551527904, "p95": 0.0266474646, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001314497316029608, "mean_rate": 29.395588264293217, "m1_rate": 9.347029996804842, "p999": 0.03273009643500001, "p50": 0.024260067500000003, "mean": 0.02431966236089494}, "10": {"count": 10000, "p98": 0.0029554721999999955, "p75": 0.0017206905000000002, "m5_rate": 28.14435438252232, "p99": 0.003364935300000003, "min": 0.001443424, "max": 0.01219276, "m15_rate": 80.87227708510407, "p95": 0.0020448990499999974, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005339389023499427, "mean_rate": 82.7549219318237, "m1_rate": 10.434786800862334, "p999": 0.012170647123000004, "p50": 0.001646153, "mean": 0.0017292452217898832}, "75": {"count": 10000, "p98": 0.01088211136, "p75": 0.009709872250000001, "m5_rate": 24.93276314478765, "p99": 0.011604430480000002, "min": 0.008406085, "max": 0.017981428, "m15_rate": 52.729024095670624, "p95": 0.01053358955, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0006411568931322218, "mean_rate": 49.714454895013155, "m1_rate": 10.009590829985717, "p999": 0.01792605258700001, "p50": 0.009441349, "mean": 0.009486765575875487}, "1000": {"count": 10000, "p98": 0.12860153639999997, "p75": 0.1180205215, "m5_rate": 7.955818288980937, "p99": 0.13279526477, "min": 0.102240959, "max": 0.139895654, "m15_rate": 8.13509092008445, "p95": 0.12360364105, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00531642661107066, "mean_rate": 7.898919999934822, "m1_rate": 6.029968844836149, "p999": 0.13983264833900003, "p50": 0.114556924, "mean": 0.11494981403210118}, "50": {"count": 10000, "p98": 0.007339254839999998, "p75": 0.00660115625, "m5_rate": 26.24829814159741, "p99": 0.008297277030000006, "min": 0.005725667, "max": 0.013642848, "m15_rate": 61.5241656524778, "p95": 0.00712267155, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005572398559000272, "mean_rate": 58.78880854363179, "m1_rate": 10.23385762880586, "p999": 0.013598861554000006, "p50": 0.0064105695, "mean": 0.006461687860894942}, "500": {"count": 10000, "p98": 0.06525186958, "p75": 0.060029316500000006, "m5_rate": 13.498529458180078, "p99": 0.06635001387000002, "min": 0.051100544000000005, "max": 0.076722289, "m15_rate": 15.452852670544589, "p95": 0.06260529735, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0028243533397164663, "mean_rate": 14.572642922164595, "m1_rate": 7.862234137084378, "p999": 0.07663760766600002, "p50": 0.058078776000000006, "mean": 0.05824300281614786}, "150": {"count": 10000, "p98": 0.02067596674, "p75": 0.018786727750000003, "m5_rate": 22.324205343235207, "p99": 0.021251206060000003, "min": 0.016103118, "max": 0.043250179, "m15_rate": 38.15758356950216, "p95": 0.020127446299999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0014873031285274232, "mean_rate": 35.7073633272086, "m1_rate": 9.653880975173713, "p999": 0.04307164983800003, "p50": 0.018127746, "mean": 0.01824130790758755}, "25": {"count": 10000, "p98": 0.005370598559999999, "p75": 0.0035509102500000003, "m5_rate": 26.60525136030921, "p99": 0.005956373800000002, "min": 0.003014094, "max": 0.014075471, "m15_rate": 71.57582520776887, "p95": 0.00391979465, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005531553312904845, "mean_rate": 71.51462686348668, "m1_rate": 10.015600716427542, "p999": 0.013904235744000022, "p50": 0.0034262245, "mean": 0.0035063789367704283}}

==> data/150factors_base_itemset_test_output.txt <==
{"1": {"count": 10000, "p98": 0.0012824403399999997, "p75": 0.00065896425, "m5_rate": 28.729583857413687, "p99": 0.00133905696, "min": 0.00032758600000000004, "max": 0.0015037450000000001, "m15_rate": 109.09217209369662, "p95": 0.00101231685, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0002333304186193304, "mean_rate": 145.87316752213104, "m1_rate": 10.05585697535677, "p999": 0.001502907016, "p50": 0.00041518900000000005, "mean": 0.0005517305768482491}, "100": {"count": 10000, "p98": 0.01398273518, "p75": 0.012742382750000001, "m5_rate": 25.4371946244414, "p99": 0.014166848670000004, "min": 0.010902338000000001, "max": 0.021386411, "m15_rate": 55.64491951760598, "p95": 0.0136753307, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007819285286391931, "mean_rate": 52.55266258634691, "m1_rate": 10.11258956770688, "p999": 0.021378983810000005, "p50": 0.012246050500000001, "mean": 0.01233458927529183}, "200": {"count": 10000, "p98": 0.027411510400000002, "p75": 0.025008793, "m5_rate": 21.060840400202878, "p99": 0.027839585110000002, "min": 0.021196576, "max": 0.042239693, "m15_rate": 33.8015602687314, "p95": 0.026705092350000004, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0014880982633864008, "mean_rate": 31.815895210501665, "m1_rate": 9.358144621627293, "p999": 0.04214895846700001, "p50": 0.024177616500000002, "mean": 0.024281490382295722}, "10": {"count": 10000, "p98": 0.00285557612, "p75": 0.00166494425, "m5_rate": 28.173166196510888, "p99": 0.003458732330000001, "min": 0.0013502850000000001, "max": 0.008495271, "m15_rate": 94.32970319763234, "p95": 0.0024114007499999998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00040344183711253146, "mean_rate": 112.50150862737108, "m1_rate": 10.098717952764312, "p999": 0.008409855879000012, "p50": 0.0015672165000000001, "mean": 0.0016618204717898833}, "75": {"count": 10000, "p98": 0.01060102226, "p75": 0.00966643325, "m5_rate": 26.116854013879465, "p99": 0.010810648640000002, "min": 0.008036566, "max": 0.015947251000000003, "m15_rate": 62.876660325501184, "p95": 0.010372571149999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00059506046557227, "mean_rate": 59.809101171764, "m1_rate": 10.12105545982553, "p999": 0.015838220686000014, "p50": 0.0093530265, "mean": 0.00933447760992218}, "1000": {"count": 10000, "p98": 0.1324071829, "p75": 0.12269508175, "m5_rate": 7.717934544828119, "p99": 0.13477340270000002, "min": 0.10771183000000001, "max": 0.141396629, "m15_rate": 7.845713200544064, "p95": 0.1277297066, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.005227041137751681, "mean_rate": 7.699864390276334, "m1_rate": 5.9239260174680854, "p999": 0.14138467027, "p50": 0.11899715500000001, "mean": 0.11943539180933853}, "50": {"count": 10000, "p98": 0.007499138759999999, "p75": 0.006635231, "m5_rate": 26.499610330547625, "p99": 0.008210453470000002, "min": 0.005421717, "max": 0.015239008000000002, "m15_rate": 70.96227484832839, "p95": 0.007117267250000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007150561581201579, "mean_rate": 74.12335696182768, "m1_rate": 9.966270602889585, "p999": 0.015226700255000001, "p50": 0.0063648605000000006, "mean": 0.006436529693579767}, "500": {"count": 10000, "p98": 0.06701283834, "p75": 0.06176793725, "m5_rate": 13.413310335721679, "p99": 0.06825238878000002, "min": 0.053742101, "max": 0.086387427, "m15_rate": 15.100604789576238, "p95": 0.06405159845, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.002964606422462531, "mean_rate": 14.653489228856976, "m1_rate": 7.842474692557857, "p999": 0.08612515439300004, "p50": 0.059492753, "mean": 0.0597934433463035}, "150": {"count": 10000, "p98": 0.02103236974, "p75": 0.01905490625, "m5_rate": 22.890556166717477, "p99": 0.02122228655, "min": 0.016150621, "max": 0.031708606, "m15_rate": 41.90967552784884, "p95": 0.02055315015, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011625894730875215, "mean_rate": 39.359055685895775, "m1_rate": 9.63592634052707, "p999": 0.031448909550000036, "p50": 0.018352276, "mean": 0.018440364164396886}, "25": {"count": 10000, "p98": 0.005244210299999999, "p75": 0.00350168075, "m5_rate": 28.675119180929983, "p99": 0.006300319300000001, "min": 0.002912056, "max": 0.011137795, "m15_rate": 87.7312814204238, "p95": 0.0038902171500000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005698867768665982, "mean_rate": 94.25804699517447, "m1_rate": 10.477164538251918, "p999": 0.011104163207000004, "p50": 0.003364651, "mean": 0.0034501720194552534}}

==> data/50factors_base_itemset_test_output.txt <==
{"1": {"count": 10000, "p98": 0.0012307738599999995, "p75": 0.000886981, "m5_rate": 28.99229246575731, "p99": 0.00127500871, "min": 0.000433658, "max": 0.002069776, "m15_rate": 92.7002090696826, "p95": 0.0010809594, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00022508304647978134, "mean_rate": 104.03018752284225, "m1_rate": 10.502422380240755, "p999": 0.0020521858180000026, "p50": 0.000556015, "mean": 0.0006935892607003892}, "100": {"count": 10000, "p98": 0.01403218826, "p75": 0.012721548000000001, "m5_rate": 23.626356375756963, "p99": 0.01418732094, "min": 0.010813823, "max": 0.022398915000000002, "m15_rate": 46.30414324845706, "p95": 0.013500687049999998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007999022190565847, "mean_rate": 43.524425547511406, "m1_rate": 9.714961999057905, "p999": 0.02232224665600001, "p50": 0.012364066, "mean": 0.012353117770428015}, "200": {"count": 10000, "p98": 0.02735578582, "p75": 0.02495618075, "m5_rate": 20.09857406745767, "p99": 0.027904243570000004, "min": 0.021341288, "max": 0.030111000000000002, "m15_rate": 30.54078785059596, "p95": 0.02656823855, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00129754216754228, "mean_rate": 28.575700024939554, "m1_rate": 9.192032938800606, "p999": 0.030096340732, "p50": 0.024001770000000002, "mean": 0.024154925187743193}, "10": {"count": 10000, "p98": 0.003016586899999998, "p75": 0.0016874960000000001, "m5_rate": 28.15948037101903, "p99": 0.003340139630000002, "min": 0.001395661, "max": 0.043116331, "m15_rate": 82.90814904265838, "p95": 0.0023933813499999994, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001335760719360906, "mean_rate": 85.82459673643163, "m1_rate": 10.383011590007007, "p999": 0.04204681027500014, "p50": 0.0016131305000000001, "mean": 0.0017284589523346304}, "75": {"count": 10000, "p98": 0.01075444512, "p75": 0.009704684500000001, "m5_rate": 24.62784988210798, "p99": 0.011238173820000004, "min": 0.008164277000000001, "max": 0.021917353, "m15_rate": 52.861603087555764, "p95": 0.010521838, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008100216843060658, "mean_rate": 50.10695163599029, "m1_rate": 9.843493735311597, "p999": 0.021811649247000013, "p50": 0.009362641500000001, "mean": 0.009447540641050583}, "1000": {"count": 10000, "p98": 0.1290988532, "p75": 0.1212160515, "m5_rate": 7.709183304482979, "p99": 0.13368046440000003, "min": 0.10803812700000001, "max": 0.143720902, "m15_rate": 7.818039748775838, "p95": 0.12618080575, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004703642151024471, "mean_rate": 7.678740474372435, "m1_rate": 5.924693637247769, "p999": 0.14354672669500004, "p50": 0.11782826750000001, "mean": 0.11836456589785993}, "50": {"count": 10000, "p98": 0.007507427999999999, "p75": 0.00658055325, "m5_rate": 25.794675477751937, "p99": 0.009811909540000002, "min": 0.0056130550000000005, "max": 0.057274106000000005, "m15_rate": 61.53701523750517, "p95": 0.007116573349999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0017146902792838112, "mean_rate": 59.265282901485776, "m1_rate": 10.008477722016668, "p999": 0.05605685988400016, "p50": 0.0063436135, "mean": 0.0064771749503891056}, "500": {"count": 10000, "p98": 0.06749957988, "p75": 0.06169979900000001, "m5_rate": 12.972132061848395, "p99": 0.06922816191000003, "min": 0.05379627, "max": 0.074354683, "m15_rate": 14.35373815068121, "p95": 0.0642323206, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.002787156735140151, "mean_rate": 14.111053317772331, "m1_rate": 7.723670094418097, "p999": 0.07431586226600001, "p50": 0.059999592000000004, "mean": 0.06009276950680934}, "150": {"count": 10000, "p98": 0.020616800799999998, "p75": 0.0188095645, "m5_rate": 21.789940256613633, "p99": 0.020834009220000005, "min": 0.016156867000000002, "max": 0.022050845000000003, "m15_rate": 36.820698757392314, "p95": 0.020130115899999995, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009358375663113497, "mean_rate": 34.5368196084221, "m1_rate": 9.467315343069934, "p999": 0.022043807454000003, "p50": 0.0181759425, "mean": 0.018250388986381323}, "25": {"count": 10000, "p98": 0.004022250819999999, "p75": 0.0035091647500000004, "m5_rate": 27.04042777428366, "p99": 0.0054597452, "min": 0.003038163, "max": 0.009137055, "m15_rate": 72.70801301819813, "p95": 0.0037313812000000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00042355142945946824, "mean_rate": 72.51489582518684, "m1_rate": 10.179484061835366, "p999": 0.009117910882000004, "p50": 0.0034145940000000004, "mean": 0.003453274300583658}}

==> data/als_partial_update_experiment.txt <==
ALS partial Update experiment:

^Croot@ip-172-31-23-254 spark]$ bin/spark-submit --class MovieLensALS /mnt/movielens/target/scala-2.10/movielens-als_2.10-1.0.jar 20 50 0.1
Num Iter:  20
Rank:      50
lambda:    0.1
14/08/17 03:41:08 INFO slf4j.Slf4jLogger: Slf4jLogger started
14/08/17 03:41:08 INFO Remoting: Starting remoting
14/08/17 03:41:08 INFO Remoting: Remoting started; listening on addresses :[akka.tcp://spark@ip-172-31-23-254.us-west-2.compute.internal:40415]
14/08/17 03:41:08 INFO Remoting: Remoting now listens on addresses: [akka.tcp://spark@ip-172-31-23-254.us-west-2.compute.internal:40415]
14/08/17 03:41:10 WARN snappy.LoadSnappy: Snappy native library is available
14/08/17 03:41:10 INFO util.NativeCodeLoader: Loaded the native-hadoop library
14/08/17 03:41:10 INFO snappy.LoadSnappy: Snappy native library loaded
14/08/17 03:41:10 INFO mapred.FileInputFormat: Total input paths to process : 1
Training:    9301274
14/08/17 03:41:33 INFO mapred.FileInputFormat: Total input paths to process : 1



git sha

7dbc6891642abddd65ce17baeb2c8b8093200150

Training+:   9761635
14/08/17 03:41:53 INFO mapred.FileInputFormat: Total input paths to process : 1
Test:        141154
Biase term:   3.503285893953882
Naive Error:  1.1089803703212742
Num training: 9301274
Training Base Model
Computing error on base model
Baseline error: 0.8932120268394945
Extended error: 0.8790491022066474
Extended Batch error: 0.8725355175378195

==> data/prediction-lat-vs-model-size.csv <==
2000, {"1": {"count": 10000, "p98": 0.0013780337599999994, "p75": 0.0007394162500000001, "m5_rate": 27.988210646014082, "p99": 0.005974701860000028, "min": 0.00040437100000000005, "max": 0.017647072, "m15_rate": 107.02297164658866, "p95": 0.00111519335, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0012182090513520234, "mean_rate": 143.66602239359733, "m1_rate": 9.784398431887126, "p999": 0.017626249304000002, "p50": 0.0004913900000000001, "mean": 0.0007306294815175097}, "100": {"count": 10000, "p98": 0.01903776426, "p75": 0.01750188225, "m5_rate": 23.02790415070026, "p99": 0.020259514140000004, "min": 0.015457233, "max": 0.032248950000000005, "m15_rate": 42.203862664003616, "p95": 0.018662404, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010959984280493676, "mean_rate": 39.57871984884182, "m1_rate": 9.694825406691944, "p999": 0.03209537986200002, "p50": 0.0168736225, "mean": 0.01702831347178988}, "200": {"count": 10000, "p98": 0.03686540914, "p75": 0.03388759275, "m5_rate": 18.197080131191036, "p99": 0.037812721050000005, "min": 0.030281239, "max": 0.057838771000000004, "m15_rate": 24.700401119040013, "p95": 0.035749963100000004, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001682471446750811, "mean_rate": 23.53763227225426, "m1_rate": 8.863609716649247, "p999": 0.05738922587600006, "p50": 0.032932323, "mean": 0.03308906395817121}, "10": {"count": 10000, "p98": 0.0035566242399999934, "p75": 0.002003636, "m5_rate": 27.904292256445174, "p99": 0.004083446240000003, "min": 0.0017313970000000002, "max": 0.011962631000000001, "m15_rate": 97.84791449873768, "p95": 0.002722257599999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005711111861187344, "mean_rate": 117.86984101847503, "m1_rate": 9.919087300250885, "p999": 0.011905888411000008, "p50": 0.001931888, "mean": 0.002046974417315175}, "75": {"count": 10000, "p98": 0.014328070899999996, "p75": 0.0126828275, "m5_rate": 24.79454824468665, "p99": 0.014912561230000001, "min": 0.011360838000000002, "max": 0.021041308, "m15_rate": 52.459315806270006, "p95": 0.0138301835, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008395322583297116, "mean_rate": 49.44943218448165, "m1_rate": 9.952885323761054, "p999": 0.021033717714000002, "p50": 0.0122403135, "mean": 0.012437276907587549}, "1000": {"count": 10000, "p98": 0.17109919892, "p75": 0.16234304225, "m5_rate": 5.950448631806736, "p99": 0.17549296298000003, "min": 0.147898252, "max": 0.18689381300000002, "m15_rate": 5.962246568228328, "p95": 0.16757836635, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004998314598662909, "mean_rate": 5.903006828987095, "m1_rate": 5.039877732306004, "p999": 0.18673576529100003, "p50": 0.15886874050000002, "mean": 0.15935743864688717}, "50": {"count": 10000, "p98": 0.010595639979999997, "p75": 0.008610787, "m5_rate": 26.46778154474291, "p99": 0.013375969380000007, "min": 0.007684549000000001, "max": 0.021186644, "m15_rate": 65.7233374096225, "p95": 0.009866701149999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010879467721520214, "mean_rate": 63.62769345822847, "m1_rate": 10.162016435629317, "p999": 0.021163627947000007, "p50": 0.008310992500000001, "mean": 0.0085438036614786}, "500": {"count": 10000, "p98": 0.0869882114, "p75": 0.081056002, "m5_rate": 10.79194240478365, "p99": 0.08892261738000003, "min": 0.074284237, "max": 0.09404643500000001, "m15_rate": 11.448341261778817, "p95": 0.08406826545000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0027148127846957555, "mean_rate": 11.144720381321292, "m1_rate": 7.089204850543012, "p999": 0.09398906401000001, "p50": 0.079086614, "mean": 0.07952596477723736}, "150": {"count": 10000, "p98": 0.02813602182, "p75": 0.0253192925, "m5_rate": 20.551265662731375, "p99": 0.028820639860000004, "min": 0.022593659000000002, "max": 0.033407233, "m15_rate": 31.51540807040099, "p95": 0.02711398635, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001318559537399477, "mean_rate": 29.715767985445183, "m1_rate": 9.332439674386604, "p999": 0.03335385554200001, "p50": 0.024509689, "mean": 0.024676386556420234}, "25": {"count": 10000, "p98": 0.005860383259999998, "p75": 0.004477254, "m5_rate": 28.515946409606745, "p99": 0.00634706876, "min": 0.003964979, "max": 0.013828903, "m15_rate": 86.17372779759953, "p95": 0.005102883499999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0006062746622876745, "mean_rate": 90.02677528177104, "m1_rate": 10.455212755386642, "p999": 0.013784782458000007, "p50": 0.0043007285, "mean": 0.004419923789883268}}
5000, {"1": {"count": 10000, "p98": 0.00134045042, "p75": 0.0008480787500000001, "m5_rate": 29.718322945384912, "p99": 0.0017213160000000016, "min": 0.0005353290000000001, "max": 0.02342616, "m15_rate": 110.43096433496176, "p95": 0.0011683175999999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009337298908982377, "mean_rate": 139.5354421294386, "m1_rate": 10.446018016880382, "p999": 0.02313248204600004, "p50": 0.0006224395000000001, "mean": 0.0007910806867704281}, "100": {"count": 10000, "p98": 0.025724053039999997, "p75": 0.023381311000000002, "m5_rate": 20.854055946736572, "p99": 0.02686135837, "min": 0.021428839, "max": 0.035006517, "m15_rate": 32.84755115071879, "p95": 0.024754992, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011584155467927407, "mean_rate": 30.932015095357887, "m1_rate": 9.347782141534323, "p999": 0.03491843796800001, "p50": 0.022748889, "mean": 0.022974076410505837}, "200": {"count": 10000, "p98": 0.05044692094, "p75": 0.04565210875, "m5_rate": 15.688018885926299, "p99": 0.05288209976000003, "min": 0.042185635000000006, "max": 0.060288436, "m15_rate": 19.031508417563533, "p95": 0.048051543, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00188021259134325, "mean_rate": 18.355262572150412, "m1_rate": 8.362203853945088, "p999": 0.06026197002000001, "p50": 0.044575947500000004, "mean": 0.04495947791926071}, "10": {"count": 10000, "p98": 0.00405744796, "p75": 0.00265932775, "m5_rate": 28.49775345393708, "p99": 0.004191033200000001, "min": 0.0024093770000000003, "max": 0.011266008000000001, "m15_rate": 95.06080078022359, "p95": 0.0035276177, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005001395668485914, "mean_rate": 107.43271583255444, "m1_rate": 10.232966223049845, "p999": 0.011261471124, "p50": 0.0025917080000000003, "mean": 0.002694506503891051}, "75": {"count": 10000, "p98": 0.019609243559999996, "p75": 0.017569512000000002, "m5_rate": 22.87654148339889, "p99": 0.021616414210000018, "min": 0.015834881000000002, "max": 0.030695463000000003, "m15_rate": 40.89138823055287, "p95": 0.018628863050000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011372702072598591, "mean_rate": 38.319537348745776, "m1_rate": 9.718012788131501, "p999": 0.030692706724000002, "p50": 0.016906084000000002, "mean": 0.017199512088521402}, "1000": {"count": 10000, "p98": 0.23213455682, "p75": 0.22295544325000002, "m5_rate": 4.367479713007084, "p99": 0.23458788702000002, "min": 0.211790363, "max": 0.245890463, "m15_rate": 4.376169792925332, "p95": 0.2283320249, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0043728884746538415, "mean_rate": 4.328515041584649, "m1_rate": 4.025352524582337, "p999": 0.245860473607, "p50": 0.22025510250000002, "mean": 0.22077948688715954}, "50": {"count": 10000, "p98": 0.013233051879999999, "p75": 0.011718579500000001, "m5_rate": 24.711199103378323, "p99": 0.013841738010000004, "min": 0.010745827000000001, "max": 0.030206855, "m15_rate": 53.12754422546313, "p95": 0.012855820549999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008928094336109745, "mean_rate": 50.233627847901595, "m1_rate": 9.871598061150069, "p999": 0.02991846264400004, "p50": 0.0113836045, "mean": 0.011585343115758755}, "500": {"count": 10000, "p98": 0.11806697532, "p75": 0.11187617100000001, "m5_rate": 8.279664946015018, "p99": 0.12078560767000003, "min": 0.104950386, "max": 0.129865155, "m15_rate": 8.444317392327703, "p95": 0.11565643155000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0028667851534147372, "mean_rate": 8.294947068029062, "m1_rate": 6.175992287149228, "p999": 0.12975775060000003, "p50": 0.110119541, "mean": 0.11051711003112841}, "150": {"count": 10000, "p98": 0.03716084868, "p75": 0.03434447, "m5_rate": 18.009473602814676, "p99": 0.038684883550000014, "min": 0.031821113000000005, "max": 0.057939586, "m15_rate": 24.160119926621523, "p95": 0.0358833867, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0016142687620500046, "mean_rate": 23.053896303369104, "m1_rate": 8.843134231735805, "p999": 0.05778831373500003, "p50": 0.033547663500000005, "mean": 0.033818108557393}, "25": {"count": 10000, "p98": 0.007882594539999998, "p75": 0.006051537250000001, "m5_rate": 27.264776817584345, "p99": 0.009237010610000002, "min": 0.005533728000000001, "max": 0.017268548, "m15_rate": 75.10955496575829, "p95": 0.0073259996, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007581991545884428, "mean_rate": 75.34722529371263, "m1_rate": 10.206047957334107, "p999": 0.017150125108000014, "p50": 0.0059039555, "mean": 0.006086729269455253}}
10000, {"1": {"count": 10000, "p98": 0.0016083591399999983, "p75": 0.0010670652500000002, "m5_rate": 28.049546390033967, "p99": 0.002137247660000005, "min": 0.0007266940000000001, "max": 0.01652589, "m15_rate": 104.28943509602347, "p95": 0.0014214948000000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008253518721028231, "mean_rate": 133.9556302470074, "m1_rate": 9.858251911374019, "p999": 0.016423316304000013, "p50": 0.000851161, "mean": 0.0010153259688715954}, "100": {"count": 10000, "p98": 0.03554025156, "p75": 0.03336412125, "m5_rate": 18.254484684620564, "p99": 0.03856022658000005, "min": 0.030958126000000002, "max": 0.043614056000000005, "m15_rate": 24.744712637400447, "p95": 0.03464928535, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0012677951333699168, "mean_rate": 23.61482394098505, "m1_rate": 8.893948853680193, "p999": 0.043611317037000004, "p50": 0.0325508585, "mean": 0.03283761305058366}, "200": {"count": 10000, "p98": 0.070096413, "p75": 0.06493138300000001, "m5_rate": 12.627200688558807, "p99": 0.07267128515000001, "min": 0.060333534, "max": 0.07866822200000001, "m15_rate": 13.921458496560799, "p95": 0.06737661119999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0019500560160240071, "mean_rate": 13.535254802206596, "m1_rate": 7.625580464938261, "p999": 0.07859237047000002, "p50": 0.0639153295, "mean": 0.06423011397470818}, "10": {"count": 10000, "p98": 0.0053224224399999985, "p75": 0.0037844682500000003, "m5_rate": 28.017368687900227, "p99": 0.00594876157000001, "min": 0.003452417, "max": 0.016245087000000002, "m15_rate": 86.73667405800974, "p95": 0.004966212049999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007831058506807084, "mean_rate": 92.40937482423959, "m1_rate": 10.218770340153336, "p999": 0.01618048201800001, "p50": 0.0036702130000000003, "mean": 0.0038501997714007782}, "75": {"count": 10000, "p98": 0.02679118604, "p75": 0.024852116, "m5_rate": 20.361815832764776, "p99": 0.02787064978000001, "min": 0.02292539, "max": 0.033972982, "m15_rate": 31.262760608462255, "p95": 0.02593736115, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010667666523250432, "mean_rate": 29.44953606473737, "m1_rate": 9.243815916969254, "p999": 0.033960733183, "p50": 0.024245236, "mean": 0.02446734562743191}, "1000": {"count": 10000, "p98": 0.33492940858, "p75": 0.32516754600000003, "m5_rate": 3.014835659850295, "p99": 0.3393126503600001, "min": 0.309109177, "max": 0.35155421400000003, "m15_rate": 3.0126561312546727, "p95": 0.33193084700000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004783332957141659, "mean_rate": 2.995986823160089, "m1_rate": 2.938661271019853, "p999": 0.351467860816, "p50": 0.3224171235, "mean": 0.32316911198540854}, "50": {"count": 10000, "p98": 0.018458416999999998, "p75": 0.0167695505, "m5_rate": 22.778795966215313, "p99": 0.018948813470000003, "min": 0.015544169000000002, "max": 0.025331356000000003, "m15_rate": 41.143049785818405, "p95": 0.01786543925, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007344162925908459, "mean_rate": 38.68418160821949, "m1_rate": 9.636141531168533, "p999": 0.025240651453000015, "p50": 0.016359596, "mean": 0.016573723435797667}, "500": {"count": 10000, "p98": 0.16935423284, "p75": 0.16168708850000002, "m5_rate": 5.917151511030793, "p99": 0.17041037392, "min": 0.151622043, "max": 0.186916145, "m15_rate": 5.92291864391809, "p95": 0.1672650069, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.003333948022064199, "mean_rate": 5.871685112985396, "m1_rate": 5.022058612991694, "p999": 0.18679398174600004, "p50": 0.160023135, "mean": 0.1603533719873541}, "150": {"count": 10000, "p98": 0.05268469008, "p75": 0.049191834250000004, "m5_rate": 15.037472244215571, "p99": 0.05352890143000001, "min": 0.045760374, "max": 0.060151849, "m15_rate": 17.79594933897163, "p95": 0.0509253272, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0015183842050388362, "mean_rate": 17.175420482802682, "m1_rate": 8.23955428857121, "p999": 0.060127313115000004, "p50": 0.0483352115, "mean": 0.048582671308365764}, "25": {"count": 10000, "p98": 0.010657382399999998, "p75": 0.00861078075, "m5_rate": 25.793444860995614, "p99": 0.012242375410000002, "min": 0.007973822, "max": 0.019064015, "m15_rate": 61.602839167287485, "p95": 0.009882374400000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.000945087164547428, "mean_rate": 59.249633804612095, "m1_rate": 10.005016627494768, "p999": 0.019048902404000003, "p50": 0.0084264525, "mean": 0.00865064207684825}}


==> data/prediction-lat-vs-model-size.json <==
{"4000": {"1": {"count": 10000, "p98": 0.0013647745799999992, "p75": 0.00080675625, "m5_rate": 30.038449692142194, "p99": 0.0022571862800000197, "min": 0.0004974770000000001, "max": 0.022609582000000003, "m15_rate": 112.04475072139185, "p95": 0.0011933514, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0012049873530253752, "mean_rate": 140.37445022416932, "m1_rate": 10.551337075379498, "p999": 0.022537467410000008, "p50": 0.0005771725, "mean": 0.0007928400894941634}, "100": {"count": 10000, "p98": 0.02307179316, "p75": 0.021179497000000002, "m5_rate": 21.564786943507183, "p99": 0.023691337660000006, "min": 0.019155519000000003, "max": 0.030892211000000003, "m15_rate": 35.61146006061726, "p95": 0.02241903515, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001031167330012346, "mean_rate": 33.5097013902868, "m1_rate": 9.457626940483049, "p999": 0.030857633546000005, "p50": 0.020570637000000003, "mean": 0.02074211596498055}, "200": {"count": 10000, "p98": 0.04380208148, "p75": 0.0412688355, "m5_rate": 16.596776247673855, "p99": 0.04517109831000001, "min": 0.037836682, "max": 0.065591536, "m15_rate": 20.81578471096905, "p95": 0.04306469325, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0016899600697879132, "mean_rate": 19.95373928599783, "m1_rate": 8.592440673964488, "p999": 0.06516048814900006, "p50": 0.040304145, "mean": 0.04048907658657588}, "10": {"count": 10000, "p98": 0.003789398879999999, "p75": 0.0024362985, "m5_rate": 29.64913077600569, "p99": 0.004310928780000003, "min": 0.0021745320000000003, "max": 0.012855866, "m15_rate": 99.02991546328253, "p95": 0.0032110489999999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005889195697502131, "mean_rate": 110.65785777242047, "m1_rate": 10.64392865793085, "p999": 0.012840837707000003, "p50": 0.0023692920000000003, "mean": 0.0024801942626459144}, "75": {"count": 10000, "p98": 0.017806882219999993, "p75": 0.015936797500000002, "m5_rate": 23.382231317793423, "p99": 0.018799414120000003, "min": 0.014423391, "max": 0.030256988000000002, "m15_rate": 43.94529744021822, "p95": 0.017054273300000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009683280053767217, "mean_rate": 41.248638624305556, "m1_rate": 9.75222698714919, "p999": 0.030076305501000027, "p50": 0.0154350595, "mean": 0.015623492879377433}, "1000": {"count": 10000, "p98": 0.21137113990000003, "p75": 0.20188274275, "m5_rate": 4.805119182523784, "p99": 0.21492773441000002, "min": 0.190562179, "max": 0.22132711800000002, "m15_rate": 4.820694798497082, "p95": 0.20791899735, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0045596423027877584, "mean_rate": 4.756282706180387, "m1_rate": 4.328356841246075, "p999": 0.22126178027500001, "p50": 0.1987660605, "mean": 0.19946186542412453}, "50": {"count": 10000, "p98": 0.0121264929, "p75": 0.01072406675, "m5_rate": 25.113399273206422, "p99": 0.012590695480000002, "min": 0.009695192, "max": 0.023425677000000002, "m15_rate": 56.80317393495426, "p95": 0.0117856167, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007600763021001445, "mean_rate": 54.10689548196359, "m1_rate": 9.886563938346654, "p999": 0.02328654720900002, "p50": 0.0103644305, "mean": 0.010551032568093387}, "500": {"count": 10000, "p98": 0.10839532891999999, "p75": 0.10216308900000001, "m5_rate": 8.973512017109575, "p99": 0.11060485955000002, "min": 0.09497759400000001, "max": 0.113921881, "m15_rate": 9.229942750374768, "p95": 0.1056916659, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0028615344722855533, "mean_rate": 9.060558704519021, "m1_rate": 6.447518696597428, "p999": 0.113908573219, "p50": 0.1002430165, "mean": 0.10062719332003892}, "150": {"count": 10000, "p98": 0.033886777199999996, "p75": 0.031459429500000004, "m5_rate": 18.763028862265834, "p99": 0.03561581660000001, "min": 0.028438027, "max": 0.04432593, "m15_rate": 26.08064340175439, "p95": 0.03302693935, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0014046581829391164, "mean_rate": 24.825439486378873, "m1_rate": 8.996718289085461, "p999": 0.044233002835000014, "p50": 0.0306681255, "mean": 0.030865701736381323}, "25": {"count": 10000, "p98": 0.007170027399999998, "p75": 0.0054958065, "m5_rate": 27.053983469445885, "p99": 0.007939976380000003, "min": 0.005011273, "max": 0.023055179000000002, "m15_rate": 78.00692424438024, "p95": 0.006540522099999998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.000898265889865387, "mean_rate": 80.00624154036234, "m1_rate": 10.02315950235737, "p999": 0.02284481065100003, "p50": 0.005359239, "mean": 0.005506818468871595}}, "6000": {"1": {"count": 10000, "p98": 0.00133890446, "p75": 0.00089741875, "m5_rate": 29.55570329360978, "p99": 0.0015350455900000003, "min": 0.0005632920000000001, "max": 0.013449106, "m15_rate": 110.12858967303673, "p95": 0.0011997822, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00047476595141873615, "mean_rate": 138.82434226222713, "m1_rate": 10.383723835399472, "p999": 0.01321944783700003, "p50": 0.0006526735, "mean": 0.0007878810408560312}, "100": {"count": 10000, "p98": 0.02748099294, "p75": 0.025112119250000002, "m5_rate": 20.394402656737977, "p99": 0.029159933830000023, "min": 0.022703511000000003, "max": 0.035109881, "m15_rate": 31.00727337143515, "p95": 0.02638746095, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011605571182062558, "mean_rate": 29.257146885729604, "m1_rate": 9.300840452340495, "p999": 0.035108097268, "p50": 0.024464286000000002, "mean": 0.024704424199416344}, "200": {"count": 10000, "p98": 0.05446719576, "p75": 0.049091352500000004, "m5_rate": 15.053003495326871, "p99": 0.05721331746000001, "min": 0.045747944000000006, "max": 0.061565303, "m15_rate": 17.830738723780094, "p95": 0.0514169973, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001814192370128431, "mean_rate": 17.185793234679522, "m1_rate": 8.246137297686433, "p999": 0.061555384101000005, "p50": 0.0482486655, "mean": 0.048523483011673155}, "10": {"count": 10000, "p98": 0.00418959372, "p75": 0.0028738450000000003, "m5_rate": 29.260542909043384, "p99": 0.004600223760000003, "min": 0.0026289100000000004, "max": 0.012430483, "m15_rate": 95.25798775492272, "p95": 0.0038372427, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00047871655367205207, "mean_rate": 104.42201855440267, "m1_rate": 10.55952234510266, "p999": 0.012277501475000022, "p50": 0.0028040875, "mean": 0.0029202299182879378}, "75": {"count": 10000, "p98": 0.020812848, "p75": 0.019016236000000002, "m5_rate": 22.167281156348157, "p99": 0.021374629380000006, "min": 0.017295896, "max": 0.029220093000000003, "m15_rate": 38.17184255508027, "p95": 0.02027220765, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009979010635633838, "mean_rate": 35.917729111035385, "m1_rate": 9.550685296993446, "p999": 0.029216036509000003, "p50": 0.018376108500000002, "mean": 0.018627450416342412}, "1000": {"count": 10000, "p98": 0.25377838696, "p75": 0.24336709250000002, "m5_rate": 4.013374968930051, "p99": 0.25863394145, "min": 0.23175499800000002, "max": 0.266550349, "m15_rate": 4.024419018336202, "p95": 0.250145648, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004809187413201563, "mean_rate": 3.9785354116056597, "m1_rate": 3.7596442089974405, "p999": 0.26646284988100005, "p50": 0.23998247900000003, "mean": 0.24091723950194555}, "50": {"count": 10000, "p98": 0.01429055156, "p75": 0.012717731000000001, "m5_rate": 24.473977919536846, "p99": 0.015351116500000005, "min": 0.011583357, "max": 0.079818572, "m15_rate": 50.158767877358514, "p95": 0.01386851635, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.002289647649279362, "mean_rate": 47.19373178672074, "m1_rate": 9.920747939547892, "p999": 0.0782674913690002, "p50": 0.0124011645, "mean": 0.012674299082684824}, "500": {"count": 10000, "p98": 0.12915792866, "p75": 0.1221393095, "m5_rate": 7.660085661419038, "p99": 0.13173190498000004, "min": 0.11492436600000001, "max": 0.142594202, "m15_rate": 7.776761103593904, "p95": 0.12665157325, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0031448236569733717, "mean_rate": 7.650553874025556, "m1_rate": 5.904557464769676, "p999": 0.14252643140700003, "p50": 0.12012281650000001, "mean": 0.12076972207003893}, "150": {"count": 10000, "p98": 0.03960317816, "p75": 0.037112558250000004, "m5_rate": 17.431653005949947, "p99": 0.041812117940000025, "min": 0.034390292, "max": 0.055474687, "m15_rate": 22.678183346828376, "p95": 0.03848526345000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001404296758384968, "mean_rate": 21.67009169586712, "m1_rate": 8.760085521435057, "p999": 0.055239454196000036, "p50": 0.0363309515, "mean": 0.036556685897859924}, "25": {"count": 10000, "p98": 0.00803418042, "p75": 0.006550869250000001, "m5_rate": 26.615269166497487, "p99": 0.008772105520000023, "min": 0.006004415000000001, "max": 0.017126992, "m15_rate": 71.58776552283217, "p95": 0.0077061599, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0006741653478211967, "mean_rate": 71.61044510510864, "m1_rate": 10.01901649888536, "p999": 0.01706879140700001, "p50": 0.006415174, "mean": 0.006557059633268482}}, "1000": {"1": {"count": 10000, "p98": 0.0012771372799999998, "p75": 0.0006769590000000001, "m5_rate": 28.07388241392005, "p99": 0.0014364916500000013, "min": 0.00035751200000000004, "max": 0.012510461, "m15_rate": 107.42829007209788, "p95": 0.0010715444999999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005490534376909749, "mean_rate": 144.2200740954182, "m1_rate": 9.813180397377147, "p999": 0.01242239391600001, "p50": 0.0004425415, "mean": 0.0005946115145914398}, "100": {"count": 10000, "p98": 0.016937092780000003, "p75": 0.0149769905, "m5_rate": 24.269108622647448, "p99": 0.017432837110000002, "min": 0.013210201000000001, "max": 0.023609785, "m15_rate": 48.29142435453263, "p95": 0.01622067705, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008888669011409853, "mean_rate": 45.28887350586883, "m1_rate": 9.929119932723712, "p999": 0.023496184779000017, "p50": 0.0144313975, "mean": 0.014567484170233465}, "200": {"count": 10000, "p98": 0.03178790494, "p75": 0.02941460925, "m5_rate": 19.63677330224657, "p99": 0.03213502036, "min": 0.025625204000000002, "max": 0.035560295000000006, "m15_rate": 28.46460525297241, "p95": 0.031005536200000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001401667366004418, "mean_rate": 26.972664182596528, "m1_rate": 9.18649911707601, "p999": 0.03553199778600001, "p50": 0.0283619695, "mean": 0.0285170750651751}, "10": {"count": 10000, "p98": 0.002975845539999999, "p75": 0.0017512060000000002, "m5_rate": 29.337802096387968, "p99": 0.0031474795400000003, "min": 0.001496458, "max": 0.008902451, "m15_rate": 103.26152981638992, "p95": 0.0024266137500000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0004001521136924923, "mean_rate": 122.10870178104511, "m1_rate": 10.421614830564419, "p999": 0.008872370402000005, "p50": 0.001678561, "mean": 0.0017584245787937744}, "75": {"count": 10000, "p98": 0.012588868559999997, "p75": 0.01116468625, "m5_rate": 25.7840492588232, "p99": 0.013042164420000007, "min": 0.009795876, "max": 0.024829659, "m15_rate": 58.25047509651192, "p95": 0.01209588295, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008262333754701152, "mean_rate": 55.39886399012719, "m1_rate": 10.151849137826117, "p999": 0.024644280676000024, "p50": 0.010732372, "mean": 0.01088995204669261}, "1000": {"count": 10000, "p98": 0.15108146316, "p75": 0.14281118850000002, "m5_rate": 6.69737517057126, "p99": 0.15404324072, "min": 0.130341636, "max": 0.165678992, "m15_rate": 6.750630415136582, "p95": 0.14784807690000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00462511240935654, "mean_rate": 6.651220444435624, "m1_rate": 5.440637422840418, "p999": 0.16551674529400004, "p50": 0.1394920685, "mean": 0.13994163235214008}, "50": {"count": 10000, "p98": 0.008726205979999999, "p75": 0.0075380945, "m5_rate": 26.845459230685766, "p99": 0.011456805840000006, "min": 0.006515305000000001, "max": 0.023740159, "m15_rate": 70.91136303869929, "p95": 0.00827343435, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009849724305879073, "mean_rate": 69.92818993464493, "m1_rate": 10.149083384255563, "p999": 0.023692902050000006, "p50": 0.0072554790000000004, "mean": 0.0073962927723735415}, "500": {"count": 10000, "p98": 0.07742245946, "p75": 0.071575628, "m5_rate": 11.903486144707674, "p99": 0.07850283007, "min": 0.063710317, "max": 0.085121873, "m15_rate": 12.900012779496347, "p95": 0.07468880395000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0029280831747628207, "mean_rate": 12.550952903991249, "m1_rate": 7.432923697881096, "p999": 0.085074292265, "p50": 0.0694910735, "mean": 0.06979015854474709}, "150": {"count": 10000, "p98": 0.0247105108, "p75": 0.0222576315, "m5_rate": 21.70632863849257, "p99": 0.02513859678, "min": 0.01954063, "max": 0.047676748000000005, "m15_rate": 35.72249091079229, "p95": 0.02370014035, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0014395574472616337, "mean_rate": 33.72334523954498, "m1_rate": 9.523220821724125, "p999": 0.04722771571200006, "p50": 0.0215961825, "mean": 0.02164321807587549}, "25": {"count": 10000, "p98": 0.005447680459999998, "p75": 0.003911523, "m5_rate": 28.707188763928322, "p99": 0.006495047310000008, "min": 0.0033301280000000003, "max": 0.011637880000000001, "m15_rate": 88.80579279492953, "p95": 0.004315323950000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.000586071526704041, "mean_rate": 94.24599950581234, "m1_rate": 10.471704715191647, "p999": 0.011628198872000003, "p50": 0.0037812690000000003, "mean": 0.003874950534046693}}, "8000": {"1": {"count": 10000, "p98": 0.00145534462, "p75": 0.000972526, "m5_rate": 28.91499326137385, "p99": 0.001708444280000005, "min": 0.0006432110000000001, "max": 0.022716550000000002, "m15_rate": 107.85786917949764, "p95": 0.0013019224, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010843299974653616, "mean_rate": 136.80774062082867, "m1_rate": 10.1565264582512, "p999": 0.022689095526000007, "p50": 0.000738907, "mean": 0.0009199121663424126}, "100": {"count": 10000, "p98": 0.03118791023999999, "p75": 0.0289892245, "m5_rate": 19.352175045525822, "p99": 0.033213247590000015, "min": 0.026629358000000002, "max": 0.052494887000000004, "m15_rate": 27.837939202847583, "p95": 0.0302323648, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001520604433342646, "mean_rate": 26.410069830026405, "m1_rate": 9.09000181305968, "p999": 0.05235887044600002, "p50": 0.028208510000000003, "mean": 0.028508941673151753}, "200": {"count": 10000, "p98": 0.061166519399999994, "p75": 0.0566621465, "m5_rate": 13.800574068962643, "p99": 0.06429668945000003, "min": 0.052588258000000006, "max": 0.066725398, "m15_rate": 15.74401105900401, "p95": 0.058844568400000005, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0018288692141233067, "mean_rate": 15.20129933208802, "m1_rate": 7.937485676006254, "p999": 0.066716936264, "p50": 0.0556377565, "mean": 0.05591380533365759}, "10": {"count": 10000, "p98": 0.0047439488400000005, "p75": 0.0032808990000000003, "m5_rate": 28.748582053826603, "p99": 0.005045360510000004, "min": 0.002986327, "max": 0.011087777, "m15_rate": 91.13341181513447, "p95": 0.004478736799999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005323049003245851, "mean_rate": 98.472869759992, "m1_rate": 10.432943721040356, "p999": 0.011030334728000009, "p50": 0.003198508, "mean": 0.0033464207996108954}, "75": {"count": 10000, "p98": 0.02416910986, "p75": 0.0221379175, "m5_rate": 21.27713804116005, "p99": 0.026917667900000004, "min": 0.020269926, "max": 0.033132487, "m15_rate": 34.105463064334124, "p95": 0.023340126500000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011834539637171771, "mean_rate": 32.11530849179509, "m1_rate": 9.455529643070745, "p999": 0.033126618241, "p50": 0.021498393, "mean": 0.02176485979669261}, "1000": {"count": 10000, "p98": 0.28956090586, "p75": 0.2807607515, "m5_rate": 3.4817748732650426, "p99": 0.29208514678, "min": 0.26873987800000004, "max": 0.298625022, "m15_rate": 3.4778451203572702, "p95": 0.28628191445, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004082676123880914, "mean_rate": 3.459781321842513, "m1_rate": 3.3393478854737926, "p999": 0.29858231976099997, "p50": 0.2779632835, "mean": 0.27874797835894943}, "50": {"count": 10000, "p98": 0.016257202579999998, "p75": 0.014598684, "m5_rate": 23.823682101392134, "p99": 0.017917702840000032, "min": 0.013597573000000002, "max": 0.080259622, "m15_rate": 45.4446404712324, "p95": 0.01575779235, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0022314599430448864, "mean_rate": 42.53788557851067, "m1_rate": 9.885512715453846, "p999": 0.0786453945360002, "p50": 0.0142497795, "mean": 0.014547410145914397}, "500": {"count": 10000, "p98": 0.14836356794, "p75": 0.1407682355, "m5_rate": 6.725366311943293, "p99": 0.14949836235, "min": 0.132286709, "max": 0.152397908, "m15_rate": 6.770498585211217, "p95": 0.14670937285, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.002843584049625113, "mean_rate": 6.6845817045210625, "m1_rate": 5.459336586525133, "p999": 0.15237866618100002, "p50": 0.1392956995, "mean": 0.13978222917704283}, "150": {"count": 10000, "p98": 0.045986475439999994, "p75": 0.042975042000000005, "m5_rate": 16.19105339027356, "p99": 0.050137801700000026, "min": 0.039819149000000005, "max": 0.052028165, "m15_rate": 20.013462618470985, "p95": 0.044584807250000004, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001492402994009914, "mean_rate": 19.275208584384522, "m1_rate": 8.480115430106691, "p999": 0.052026013606, "p50": 0.042103443000000004, "mean": 0.042399130761673155}, "25": {"count": 10000, "p98": 0.00941124616, "p75": 0.007527306750000001, "m5_rate": 26.446578786776403, "p99": 0.010795278880000014, "min": 0.006926131, "max": 0.020687132, "m15_rate": 66.88180042553006, "p95": 0.00894641075, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009188531341039531, "mean_rate": 65.31650375021908, "m1_rate": 10.106836676254334, "p999": 0.02063064901900001, "p50": 0.007333414000000001, "mean": 0.007566124220817121}}, "9000": {"1": {"count": 10000, "p98": 0.0014664078199999992, "p75": 0.00103002225, "m5_rate": 28.431019340258384, "p99": 0.001930444390000005, "min": 0.000683406, "max": 0.11900052100000001, "m15_rate": 105.9265793219481, "p95": 0.00132761755, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.003764127448926466, "mean_rate": 135.40930459578723, "m1_rate": 9.988761134652474, "p999": 0.11621016889800036, "p50": 0.000801224, "mean": 0.0010624399328793774}, "100": {"count": 10000, "p98": 0.03450189752, "p75": 0.0318161885, "m5_rate": 18.678161525588592, "p99": 0.036091275240000005, "min": 0.029241490000000002, "max": 0.041600872000000004, "m15_rate": 25.807210589043198, "p95": 0.0334821635, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001394360946078102, "mean_rate": 24.55700413449214, "m1_rate": 8.990036026657394, "p999": 0.041588695393, "p50": 0.030932980500000002, "mean": 0.031257474672178986}, "200": {"count": 10000, "p98": 0.06644343744, "p75": 0.061054590500000006, "m5_rate": 13.180189485618067, "p99": 0.06847911214, "min": 0.057164697, "max": 0.072371266, "m15_rate": 14.704338431368171, "p95": 0.06304823405, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0018063598717553894, "mean_rate": 14.277967414240175, "m1_rate": 7.794444859231641, "p999": 0.07231846239400001, "p50": 0.0601072585, "mean": 0.0603518402684825}, "10": {"count": 10000, "p98": 0.005021162499999997, "p75": 0.00349646675, "m5_rate": 27.60947737260717, "p99": 0.0052317822800000005, "min": 0.0032320300000000003, "max": 0.014040286, "m15_rate": 87.44799078947388, "p95": 0.004654656450000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005743626466712765, "mean_rate": 95.49405387131787, "m1_rate": 10.020038187048335, "p999": 0.013949282695000013, "p50": 0.0034140990000000003, "mean": 0.0035545437684824906}, "75": {"count": 10000, "p98": 0.025530397939999998, "p75": 0.0235239195, "m5_rate": 20.93252032630457, "p99": 0.028130494310000007, "min": 0.021500309000000002, "max": 0.033223897, "m15_rate": 32.62366546935542, "p95": 0.0247603104, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011362883927140506, "mean_rate": 30.76176093644463, "m1_rate": 9.424182903898625, "p999": 0.033192222417000004, "p50": 0.022850774, "mean": 0.023152117253891054}, "1000": {"count": 10000, "p98": 0.30976297942000003, "p75": 0.3011602915, "m5_rate": 3.247884519471486, "p99": 0.31366437369000005, "min": 0.287985125, "max": 0.319371654, "m15_rate": 3.2405515122569324, "p95": 0.30719849325000004, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0040325561867936635, "mean_rate": 3.2263722179664485, "m1_rate": 3.1418796075449675, "p999": 0.319330339585, "p50": 0.29899493450000003, "mean": 0.2995812536955253}, "50": {"count": 10000, "p98": 0.017909336519999996, "p75": 0.01584963075, "m5_rate": 23.257334871854376, "p99": 0.019059112060000008, "min": 0.01454856, "max": 0.034136811, "m15_rate": 43.07084442564275, "p95": 0.0169324195, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011194184206223194, "mean_rate": 40.49343548591339, "m1_rate": 9.748423920163061, "p999": 0.033877402085000036, "p50": 0.0153591325, "mean": 0.015616303517509728}, "500": {"count": 10000, "p98": 0.16003855668, "p75": 0.151698688, "m5_rate": 6.276508673624344, "p99": 0.16130353238, "min": 0.143825416, "max": 0.17425281, "m15_rate": 6.316808354128575, "p95": 0.1575123337, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0032340192072750017, "mean_rate": 6.232146929880557, "m1_rate": 5.219032041923448, "p999": 0.17424867152600002, "p50": 0.15014815150000002, "mean": 0.1507193602451362}, "150": {"count": 10000, "p98": 0.04966377566, "p75": 0.0466538835, "m5_rate": 15.513120013050505, "p99": 0.05384939830000001, "min": 0.043348265000000004, "max": 0.066171227, "m15_rate": 18.66252913103664, "p95": 0.04830024, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00167126363284925, "mean_rate": 17.976707477639607, "m1_rate": 8.355965800933106, "p999": 0.06603854158900002, "p50": 0.045836454000000006, "mean": 0.046047890489299616}, "25": {"count": 10000, "p98": 0.010156931719999996, "p75": 0.00812056175, "m5_rate": 26.424811280303302, "p99": 0.011203352980000013, "min": 0.007502656000000001, "max": 0.018732890000000002, "m15_rate": 64.36124655531215, "p95": 0.009526629850000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007499258296431573, "mean_rate": 61.9858373435068, "m1_rate": 10.19820066876374, "p999": 0.018616487625000015, "p50": 0.007949188000000001, "mean": 0.008171241088521401}}, "2000": {"1": {"count": 10000, "p98": 0.0013780337599999994, "p75": 0.0007394162500000001, "m5_rate": 27.988210646014082, "p99": 0.005974701860000028, "min": 0.00040437100000000005, "max": 0.017647072, "m15_rate": 107.02297164658866, "p95": 0.00111519335, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0012182090513520234, "mean_rate": 143.66602239359733, "m1_rate": 9.784398431887126, "p999": 0.017626249304000002, "p50": 0.0004913900000000001, "mean": 0.0007306294815175097}, "100": {"count": 10000, "p98": 0.01903776426, "p75": 0.01750188225, "m5_rate": 23.02790415070026, "p99": 0.020259514140000004, "min": 0.015457233, "max": 0.032248950000000005, "m15_rate": 42.203862664003616, "p95": 0.018662404, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010959984280493676, "mean_rate": 39.57871984884182, "m1_rate": 9.694825406691944, "p999": 0.03209537986200002, "p50": 0.0168736225, "mean": 0.01702831347178988}, "200": {"count": 10000, "p98": 0.03686540914, "p75": 0.03388759275, "m5_rate": 18.197080131191036, "p99": 0.037812721050000005, "min": 0.030281239, "max": 0.057838771000000004, "m15_rate": 24.700401119040013, "p95": 0.035749963100000004, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001682471446750811, "mean_rate": 23.53763227225426, "m1_rate": 8.863609716649247, "p999": 0.05738922587600006, "p50": 0.032932323, "mean": 0.03308906395817121}, "10": {"count": 10000, "p98": 0.0035566242399999934, "p75": 0.002003636, "m5_rate": 27.904292256445174, "p99": 0.004083446240000003, "min": 0.0017313970000000002, "max": 0.011962631000000001, "m15_rate": 97.84791449873768, "p95": 0.002722257599999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005711111861187344, "mean_rate": 117.86984101847503, "m1_rate": 9.919087300250885, "p999": 0.011905888411000008, "p50": 0.001931888, "mean": 0.002046974417315175}, "75": {"count": 10000, "p98": 0.014328070899999996, "p75": 0.0126828275, "m5_rate": 24.79454824468665, "p99": 0.014912561230000001, "min": 0.011360838000000002, "max": 0.021041308, "m15_rate": 52.459315806270006, "p95": 0.0138301835, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008395322583297116, "mean_rate": 49.44943218448165, "m1_rate": 9.952885323761054, "p999": 0.021033717714000002, "p50": 0.0122403135, "mean": 0.012437276907587549}, "1000": {"count": 10000, "p98": 0.17109919892, "p75": 0.16234304225, "m5_rate": 5.950448631806736, "p99": 0.17549296298000003, "min": 0.147898252, "max": 0.18689381300000002, "m15_rate": 5.962246568228328, "p95": 0.16757836635, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004998314598662909, "mean_rate": 5.903006828987095, "m1_rate": 5.039877732306004, "p999": 0.18673576529100003, "p50": 0.15886874050000002, "mean": 0.15935743864688717}, "50": {"count": 10000, "p98": 0.010595639979999997, "p75": 0.008610787, "m5_rate": 26.46778154474291, "p99": 0.013375969380000007, "min": 0.007684549000000001, "max": 0.021186644, "m15_rate": 65.7233374096225, "p95": 0.009866701149999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010879467721520214, "mean_rate": 63.62769345822847, "m1_rate": 10.162016435629317, "p999": 0.021163627947000007, "p50": 0.008310992500000001, "mean": 0.0085438036614786}, "500": {"count": 10000, "p98": 0.0869882114, "p75": 0.081056002, "m5_rate": 10.79194240478365, "p99": 0.08892261738000003, "min": 0.074284237, "max": 0.09404643500000001, "m15_rate": 11.448341261778817, "p95": 0.08406826545000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0027148127846957555, "mean_rate": 11.144720381321292, "m1_rate": 7.089204850543012, "p999": 0.09398906401000001, "p50": 0.079086614, "mean": 0.07952596477723736}, "150": {"count": 10000, "p98": 0.02813602182, "p75": 0.0253192925, "m5_rate": 20.551265662731375, "p99": 0.028820639860000004, "min": 0.022593659000000002, "max": 0.033407233, "m15_rate": 31.51540807040099, "p95": 0.02711398635, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001318559537399477, "mean_rate": 29.715767985445183, "m1_rate": 9.332439674386604, "p999": 0.03335385554200001, "p50": 0.024509689, "mean": 0.024676386556420234}, "25": {"count": 10000, "p98": 0.005860383259999998, "p75": 0.004477254, "m5_rate": 28.515946409606745, "p99": 0.00634706876, "min": 0.003964979, "max": 0.013828903, "m15_rate": 86.17372779759953, "p95": 0.005102883499999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0006062746622876745, "mean_rate": 90.02677528177104, "m1_rate": 10.455212755386642, "p999": 0.013784782458000007, "p50": 0.0043007285, "mean": 0.004419923789883268}}, "5000": {"1": {"count": 10000, "p98": 0.00134045042, "p75": 0.0008480787500000001, "m5_rate": 29.718322945384912, "p99": 0.0017213160000000016, "min": 0.0005353290000000001, "max": 0.02342616, "m15_rate": 110.43096433496176, "p95": 0.0011683175999999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009337298908982377, "mean_rate": 139.5354421294386, "m1_rate": 10.446018016880382, "p999": 0.02313248204600004, "p50": 0.0006224395000000001, "mean": 0.0007910806867704281}, "100": {"count": 10000, "p98": 0.025724053039999997, "p75": 0.023381311000000002, "m5_rate": 20.854055946736572, "p99": 0.02686135837, "min": 0.021428839, "max": 0.035006517, "m15_rate": 32.84755115071879, "p95": 0.024754992, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011584155467927407, "mean_rate": 30.932015095357887, "m1_rate": 9.347782141534323, "p999": 0.03491843796800001, "p50": 0.022748889, "mean": 0.022974076410505837}, "200": {"count": 10000, "p98": 0.05044692094, "p75": 0.04565210875, "m5_rate": 15.688018885926299, "p99": 0.05288209976000003, "min": 0.042185635000000006, "max": 0.060288436, "m15_rate": 19.031508417563533, "p95": 0.048051543, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00188021259134325, "mean_rate": 18.355262572150412, "m1_rate": 8.362203853945088, "p999": 0.06026197002000001, "p50": 0.044575947500000004, "mean": 0.04495947791926071}, "10": {"count": 10000, "p98": 0.00405744796, "p75": 0.00265932775, "m5_rate": 28.49775345393708, "p99": 0.004191033200000001, "min": 0.0024093770000000003, "max": 0.011266008000000001, "m15_rate": 95.06080078022359, "p95": 0.0035276177, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005001395668485914, "mean_rate": 107.43271583255444, "m1_rate": 10.232966223049845, "p999": 0.011261471124, "p50": 0.0025917080000000003, "mean": 0.002694506503891051}, "75": {"count": 10000, "p98": 0.019609243559999996, "p75": 0.017569512000000002, "m5_rate": 22.87654148339889, "p99": 0.021616414210000018, "min": 0.015834881000000002, "max": 0.030695463000000003, "m15_rate": 40.89138823055287, "p95": 0.018628863050000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0011372702072598591, "mean_rate": 38.319537348745776, "m1_rate": 9.718012788131501, "p999": 0.030692706724000002, "p50": 0.016906084000000002, "mean": 0.017199512088521402}, "1000": {"count": 10000, "p98": 0.23213455682, "p75": 0.22295544325000002, "m5_rate": 4.367479713007084, "p99": 0.23458788702000002, "min": 0.211790363, "max": 0.245890463, "m15_rate": 4.376169792925332, "p95": 0.2283320249, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0043728884746538415, "mean_rate": 4.328515041584649, "m1_rate": 4.025352524582337, "p999": 0.245860473607, "p50": 0.22025510250000002, "mean": 0.22077948688715954}, "50": {"count": 10000, "p98": 0.013233051879999999, "p75": 0.011718579500000001, "m5_rate": 24.711199103378323, "p99": 0.013841738010000004, "min": 0.010745827000000001, "max": 0.030206855, "m15_rate": 53.12754422546313, "p95": 0.012855820549999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008928094336109745, "mean_rate": 50.233627847901595, "m1_rate": 9.871598061150069, "p999": 0.02991846264400004, "p50": 0.0113836045, "mean": 0.011585343115758755}, "500": {"count": 10000, "p98": 0.11806697532, "p75": 0.11187617100000001, "m5_rate": 8.279664946015018, "p99": 0.12078560767000003, "min": 0.104950386, "max": 0.129865155, "m15_rate": 8.444317392327703, "p95": 0.11565643155000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0028667851534147372, "mean_rate": 8.294947068029062, "m1_rate": 6.175992287149228, "p999": 0.12975775060000003, "p50": 0.110119541, "mean": 0.11051711003112841}, "150": {"count": 10000, "p98": 0.03716084868, "p75": 0.03434447, "m5_rate": 18.009473602814676, "p99": 0.038684883550000014, "min": 0.031821113000000005, "max": 0.057939586, "m15_rate": 24.160119926621523, "p95": 0.0358833867, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0016142687620500046, "mean_rate": 23.053896303369104, "m1_rate": 8.843134231735805, "p999": 0.05778831373500003, "p50": 0.033547663500000005, "mean": 0.033818108557393}, "25": {"count": 10000, "p98": 0.007882594539999998, "p75": 0.006051537250000001, "m5_rate": 27.264776817584345, "p99": 0.009237010610000002, "min": 0.005533728000000001, "max": 0.017268548, "m15_rate": 75.10955496575829, "p95": 0.0073259996, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007581991545884428, "mean_rate": 75.34722529371263, "m1_rate": 10.206047957334107, "p999": 0.017150125108000014, "p50": 0.0059039555, "mean": 0.006086729269455253}}, "7000": {"1": {"count": 10000, "p98": 0.0013700907599999994, "p75": 0.00093244325, "m5_rate": 29.2522321036012, "p99": 0.0016132701100000008, "min": 0.0006035050000000001, "max": 0.019263293, "m15_rate": 109.11009239412762, "p95": 0.00122898015, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007878166831966231, "mean_rate": 137.88931591617254, "m1_rate": 10.275336103153123, "p999": 0.019063121718000026, "p50": 0.0007036470000000001, "mean": 0.0008606178891050584}, "100": {"count": 10000, "p98": 0.029692521440000005, "p75": 0.027079044750000003, "m5_rate": 19.809031960848138, "p99": 0.03243205150000004, "min": 0.024512214, "max": 0.036671437, "m15_rate": 29.424606031664634, "p95": 0.028611775800000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0013397766232547577, "mean_rate": 27.79177586417565, "m1_rate": 9.148078605234772, "p999": 0.036667771603, "p50": 0.026246111500000002, "mean": 0.02655628568677043}, "200": {"count": 10000, "p98": 0.057329994379999985, "p75": 0.0528556795, "m5_rate": 14.406446415764156, "p99": 0.059937913920000016, "min": 0.048587987000000006, "max": 0.06305825600000001, "m15_rate": 16.702692226059582, "p95": 0.0548879885, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0017181830893321698, "mean_rate": 16.166094604313926, "m1_rate": 8.080787075066658, "p999": 0.06305027476500001, "p50": 0.0519125075, "mean": 0.05220850881906615}, "10": {"count": 10000, "p98": 0.00454495142, "p75": 0.0030636745000000003, "m5_rate": 27.95051929631676, "p99": 0.004980417150000002, "min": 0.0028032760000000004, "max": 0.011539759, "m15_rate": 90.75935381405233, "p95": 0.004043337149999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005050119108758126, "mean_rate": 100.90326499189474, "m1_rate": 10.091106918169876, "p999": 0.011449838207000013, "p50": 0.0029906635000000003, "mean": 0.0031091740729571986}, "75": {"count": 10000, "p98": 0.02260429894, "p75": 0.0204209765, "m5_rate": 21.733887228429897, "p99": 0.023992890810000025, "min": 0.018642669, "max": 0.029905584000000002, "m15_rate": 36.28242097262916, "p95": 0.02170088815, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010405219277743682, "mean_rate": 34.101757287375484, "m1_rate": 9.48811681401543, "p999": 0.029880753098000007, "p50": 0.019816077, "mean": 0.020065588689688718}, "1000": {"count": 10000, "p98": 0.27162543668, "p75": 0.2610487175, "m5_rate": 3.7412849112146276, "p99": 0.27470870657000007, "min": 0.24857165, "max": 0.28565511600000004, "m15_rate": 3.753018778422534, "p95": 0.26696222230000005, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004586158506272867, "mean_rate": 3.7083906775062925, "m1_rate": 3.547034176661577, "p999": 0.28556236782300004, "p50": 0.2579400565, "mean": 0.2588007930758755}, "50": {"count": 10000, "p98": 0.01525839562, "p75": 0.013657950750000002, "m5_rate": 23.954894631098078, "p99": 0.016702881670000003, "min": 0.012500991000000001, "max": 0.02316073, "m15_rate": 47.67067586049953, "p95": 0.014785839149999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.000818614126170754, "mean_rate": 44.78241631676052, "m1_rate": 9.803019857530662, "p999": 0.023137455006000007, "p50": 0.013281607, "mean": 0.013497992385214009}, "500": {"count": 10000, "p98": 0.13812229550000002, "p75": 0.1312566715, "m5_rate": 7.177219752943961, "p99": 0.13977070317000004, "min": 0.124980166, "max": 0.156070031, "m15_rate": 7.243089684084832, "p95": 0.13530735565000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.002919852286652805, "mean_rate": 7.146176975957924, "m1_rate": 5.67753958464063, "p999": 0.15587114262000004, "p50": 0.129522781, "mean": 0.1300239417655642}, "150": {"count": 10000, "p98": 0.04327617604, "p75": 0.039956977000000005, "m5_rate": 16.798168706740086, "p99": 0.045415412430000045, "min": 0.036988798, "max": 0.049577869000000004, "m15_rate": 21.339675491301072, "p95": 0.04177821445, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001427630516399973, "mean_rate": 20.449275444642794, "m1_rate": 8.603553819524905, "p999": 0.04956937031800001, "p50": 0.039163918500000006, "mean": 0.03937959631322957}, "25": {"count": 10000, "p98": 0.008616672720000001, "p75": 0.0070804695, "m5_rate": 26.807007422011097, "p99": 0.009187316790000007, "min": 0.006452691, "max": 0.021828840000000002, "m15_rate": 69.52183372717579, "p95": 0.008272126500000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008361325813587551, "mean_rate": 67.82805586365338, "m1_rate": 10.184344480609369, "p999": 0.02169125054400002, "p50": 0.00688022, "mean": 0.007079982229571985}}, "3000": {"1": {"count": 10000, "p98": 0.0013809724599999993, "p75": 0.0007746570000000001, "m5_rate": 30.380038066829538, "p99": 0.002401602500000025, "min": 0.00044780300000000004, "max": 0.020813454000000002, "m15_rate": 113.26662227777008, "p95": 0.0011411464499999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.001033192275633697, "mean_rate": 141.4984905804661, "m1_rate": 10.672122020940233, "p999": 0.020693199439000016, "p50": 0.0005255, "mean": 0.0007253479620622568}, "100": {"count": 10000, "p98": 0.021128929280000004, "p75": 0.019223358750000002, "m5_rate": 22.44396831774521, "p99": 0.021851455080000002, "min": 0.017335887, "max": 0.027448192000000003, "m15_rate": 38.73695159837279, "p95": 0.020443175100000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009724486971945512, "mean_rate": 36.31592641224279, "m1_rate": 9.665208961061026, "p999": 0.02738290464800001, "p50": 0.0186646505, "mean": 0.018775083748054477}, "200": {"count": 10000, "p98": 0.04114223098, "p75": 0.03733319225, "m5_rate": 17.38526575529195, "p99": 0.044491571770000016, "min": 0.033933661000000004, "max": 0.049536193000000006, "m15_rate": 22.66717606455466, "p95": 0.039657854, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00174443773037727, "mean_rate": 21.61013975057792, "m1_rate": 8.735065971346879, "p999": 0.04946763105500001, "p50": 0.036292073, "mean": 0.03663549193774319}, "10": {"count": 10000, "p98": 0.0035279241599999994, "p75": 0.002229008, "m5_rate": 28.70091053857976, "p99": 0.004039818730000001, "min": 0.0019939420000000003, "max": 0.009690723, "m15_rate": 98.09529195545102, "p95": 0.0029366133, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0005014014452204087, "mean_rate": 113.78702902209628, "m1_rate": 10.254388625811668, "p999": 0.009675097249000002, "p50": 0.0021705825, "mean": 0.002265553398832685}, "75": {"count": 10000, "p98": 0.01597773638, "p75": 0.014324154750000002, "m5_rate": 24.037992700220883, "p99": 0.016456818760000002, "min": 0.012987770000000001, "max": 0.019874644, "m15_rate": 47.742162418990574, "p95": 0.015325699400000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007330196618548813, "mean_rate": 44.93042551658821, "m1_rate": 9.839046707769807, "p999": 0.019839730349000006, "p50": 0.013863548000000002, "mean": 0.014031882111867705}, "1000": {"count": 10000, "p98": 0.19437280092, "p75": 0.18299619775, "m5_rate": 5.291126100975025, "p99": 0.19740896058000001, "min": 0.17007349900000002, "max": 0.20539511300000002, "m15_rate": 5.311926483073634, "p95": 0.1894739249, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0050831156123515575, "mean_rate": 5.242753393555414, "m1_rate": 4.64623144324656, "p999": 0.20528695552800005, "p50": 0.17937835400000002, "mean": 0.18021497316536966}, "50": {"count": 10000, "p98": 0.011268329579999998, "p75": 0.009732454500000001, "m5_rate": 25.99290473183525, "p99": 0.012185606190000005, "min": 0.008761529, "max": 0.018644255000000002, "m15_rate": 60.98514937603166, "p95": 0.010822557499999998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007055761013932118, "mean_rate": 58.266566153594994, "m1_rate": 10.12991164429655, "p999": 0.018574431381000008, "p50": 0.009413096000000001, "mean": 0.009580828638132297}, "500": {"count": 10000, "p98": 0.0988334753, "p75": 0.09188678700000001, "m5_rate": 9.769189614970948, "p99": 0.10071933109000002, "min": 0.084697015, "max": 0.104727076, "m15_rate": 10.15407274394548, "p95": 0.09547833395, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0028088032494127655, "mean_rate": 9.950669684685447, "m1_rate": 6.736146351829267, "p999": 0.10472616876400001, "p50": 0.09020957900000001, "mean": 0.09056240281712064}, "150": {"count": 10000, "p98": 0.03074899424, "p75": 0.0284687045, "m5_rate": 19.604830817256982, "p99": 0.03163042968, "min": 0.025811753000000003, "max": 0.038284628, "m15_rate": 28.375421703447984, "p95": 0.030055583450000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0013128880406478348, "mean_rate": 26.93258851770573, "m1_rate": 9.172616354944497, "p999": 0.03825086614200001, "p50": 0.027651472000000003, "mean": 0.027832716582684828}, "25": {"count": 10000, "p98": 0.007083718119999993, "p75": 0.00501938375, "m5_rate": 27.541899874915387, "p99": 0.00869004363000004, "min": 0.00449133, "max": 0.017432942, "m15_rate": 81.07475961882399, "p95": 0.0062226667500000004, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0009112527846282427, "mean_rate": 84.32463347815806, "m1_rate": 10.15459119950029, "p999": 0.01736004673000001, "p50": 0.0048717965, "mean": 0.00506413811381323}}, "10000": {"1": {"count": 10000, "p98": 0.0016083591399999983, "p75": 0.0010670652500000002, "m5_rate": 28.049546390033967, "p99": 0.002137247660000005, "min": 0.0007266940000000001, "max": 0.01652589, "m15_rate": 104.28943509602347, "p95": 0.0014214948000000002, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0008253518721028231, "mean_rate": 133.9556302470074, "m1_rate": 9.858251911374019, "p999": 0.016423316304000013, "p50": 0.000851161, "mean": 0.0010153259688715954}, "100": {"count": 10000, "p98": 0.03554025156, "p75": 0.03336412125, "m5_rate": 18.254484684620564, "p99": 0.03856022658000005, "min": 0.030958126000000002, "max": 0.043614056000000005, "m15_rate": 24.744712637400447, "p95": 0.03464928535, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0012677951333699168, "mean_rate": 23.61482394098505, "m1_rate": 8.893948853680193, "p999": 0.043611317037000004, "p50": 0.0325508585, "mean": 0.03283761305058366}, "200": {"count": 10000, "p98": 0.070096413, "p75": 0.06493138300000001, "m5_rate": 12.627200688558807, "p99": 0.07267128515000001, "min": 0.060333534, "max": 0.07866822200000001, "m15_rate": 13.921458496560799, "p95": 0.06737661119999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0019500560160240071, "mean_rate": 13.535254802206596, "m1_rate": 7.625580464938261, "p999": 0.07859237047000002, "p50": 0.0639153295, "mean": 0.06423011397470818}, "10": {"count": 10000, "p98": 0.0053224224399999985, "p75": 0.0037844682500000003, "m5_rate": 28.017368687900227, "p99": 0.00594876157000001, "min": 0.003452417, "max": 0.016245087000000002, "m15_rate": 86.73667405800974, "p95": 0.004966212049999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007831058506807084, "mean_rate": 92.40937482423959, "m1_rate": 10.218770340153336, "p999": 0.01618048201800001, "p50": 0.0036702130000000003, "mean": 0.0038501997714007782}, "75": {"count": 10000, "p98": 0.02679118604, "p75": 0.024852116, "m5_rate": 20.361815832764776, "p99": 0.02787064978000001, "min": 0.02292539, "max": 0.033972982, "m15_rate": 31.262760608462255, "p95": 0.02593736115, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0010667666523250432, "mean_rate": 29.44953606473737, "m1_rate": 9.243815916969254, "p999": 0.033960733183, "p50": 0.024245236, "mean": 0.02446734562743191}, "1000": {"count": 10000, "p98": 0.33492940858, "p75": 0.32516754600000003, "m5_rate": 3.014835659850295, "p99": 0.3393126503600001, "min": 0.309109177, "max": 0.35155421400000003, "m15_rate": 3.0126561312546727, "p95": 0.33193084700000003, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.004783332957141659, "mean_rate": 2.995986823160089, "m1_rate": 2.938661271019853, "p999": 0.351467860816, "p50": 0.3224171235, "mean": 0.32316911198540854}, "50": {"count": 10000, "p98": 0.018458416999999998, "p75": 0.0167695505, "m5_rate": 22.778795966215313, "p99": 0.018948813470000003, "min": 0.015544169000000002, "max": 0.025331356000000003, "m15_rate": 41.143049785818405, "p95": 0.01786543925, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0007344162925908459, "mean_rate": 38.68418160821949, "m1_rate": 9.636141531168533, "p999": 0.025240651453000015, "p50": 0.016359596, "mean": 0.016573723435797667}, "500": {"count": 10000, "p98": 0.16935423284, "p75": 0.16168708850000002, "m5_rate": 5.917151511030793, "p99": 0.17041037392, "min": 0.151622043, "max": 0.186916145, "m15_rate": 5.92291864391809, "p95": 0.1672650069, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.003333948022064199, "mean_rate": 5.871685112985396, "m1_rate": 5.022058612991694, "p999": 0.18679398174600004, "p50": 0.160023135, "mean": 0.1603533719873541}, "150": {"count": 10000, "p98": 0.05268469008, "p75": 0.049191834250000004, "m5_rate": 15.037472244215571, "p99": 0.05352890143000001, "min": 0.045760374, "max": 0.060151849, "m15_rate": 17.79594933897163, "p95": 0.0509253272, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0015183842050388362, "mean_rate": 17.175420482802682, "m1_rate": 8.23955428857121, "p999": 0.060127313115000004, "p50": 0.0483352115, "mean": 0.048582671308365764}, "25": {"count": 10000, "p98": 0.010657382399999998, "p75": 0.00861078075, "m5_rate": 25.793444860995614, "p99": 0.012242375410000002, "min": 0.007973822, "max": 0.019064015, "m15_rate": 61.602839167287485, "p95": 0.009882374400000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.000945087164547428, "mean_rate": 59.249633804612095, "m1_rate": 10.005016627494768, "p999": 0.019048902404000003, "p50": 0.0084264525, "mean": 0.00865064207684825}}}

==> data/premat-base-itemset-latency.json <==
{"1": {"count": 10000, "p98": 0.05613089325999995, "p75": 0.00041332200000000004, "m5_rate": 30.508095410443477, "p99": 0.06867531395000007, "min": 0.000270838, "max": 0.080345465, "m15_rate": 112.85846047065601, "p95": 0.013960311499999769, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.01102216357696691, "mean_rate": 99.7063140867005, "m1_rate": 10.74763081879694, "p999": 0.08021204890500003, "p50": 0.000330142, "mean": 0.0027176566040856033}, "100": {"count": 10000, "p98": 0.0168672902, "p75": 0.014470518500000001, "m5_rate": 24.601699954173252, "p99": 0.043113220700000246, "min": 0.011825002000000001, "max": 0.08349050000000001, "m15_rate": 51.129906195730186, "p95": 0.015564134700000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.005308727735707379, "mean_rate": 43.20699032412416, "m1_rate": 9.950683959483717, "p999": 0.08323473490600004, "p50": 0.013990230000000001, "mean": 0.01455949490758755}, "200": {"count": 10000, "p98": 0.03061109552, "p75": 0.02800227325, "m5_rate": 20.41905251985623, "p99": 0.03143654609, "min": 0.024132822, "max": 0.094597864, "m15_rate": 31.165991352281768, "p95": 0.02930677275, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0034903436275641646, "mean_rate": 27.377315835256194, "m1_rate": 9.329201651352275, "p999": 0.09412358152800006, "p50": 0.027109307000000003, "mean": 0.027398044878404672}, "10": {"count": 10000, "p98": 0.032737318179999954, "p75": 0.0016055432500000002, "m5_rate": 29.22256422285996, "p99": 0.05064589913000009, "min": 0.001292759, "max": 0.07225237500000001, "m15_rate": 102.70444965578457, "p95": 0.0022893324, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.007725440138642825, "mean_rate": 93.5690457078643, "m1_rate": 10.397336517710627, "p999": 0.07223144755600001, "p50": 0.0015054135, "mean": 0.00291486175}, "75": {"count": 10000, "p98": 0.023242387399999755, "p75": 0.01066801, "m5_rate": 26.085964705260643, "p99": 0.04283490855000002, "min": 0.009020885000000001, "max": 0.08160075900000001, "m15_rate": 61.36442943421639, "p95": 0.011513404900000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.005590178437031035, "mean_rate": 51.09919677849035, "m1_rate": 10.18176657256551, "p999": 0.08150053790000002, "p50": 0.010270453, "mean": 0.011055697156614787}, "1000": {"count": 10000, "p98": 0.1550529277, "p75": 0.145868035, "m5_rate": 6.6839420799622555, "p99": 0.15870898925000004, "min": 0.127799205, "max": 0.17807730200000002, "m15_rate": 6.7394446439195965, "p95": 0.15230170695, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.006470939489308352, "mean_rate": 6.660711448751523, "m1_rate": 5.437184562023905, "p999": 0.17801946669100002, "p50": 0.141380781, "mean": 0.14170743625778212}, "50": {"count": 10000, "p98": 0.026924783499999962, "p75": 0.007097148500000001, "m5_rate": 27.35447482123911, "p99": 0.04901493112000001, "min": 0.005923711000000001, "max": 0.075675586, "m15_rate": 74.07309796870402, "p95": 0.0077738111999999995, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.006634117035764521, "mean_rate": 61.95667454804217, "m1_rate": 10.302459414817235, "p999": 0.07562449240800001, "p50": 0.006853966, "mean": 0.007884243148832685}, "500": {"count": 10000, "p98": 0.0764853608, "p75": 0.07104871975, "m5_rate": 12.24666486378323, "p99": 0.07791420453000002, "min": 0.060943099, "max": 0.081173203, "m15_rate": 13.364183196824863, "p95": 0.07404089035, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.003058717704264485, "mean_rate": 12.83513855976515, "m1_rate": 7.517209912775119, "p999": 0.081163081304, "p50": 0.06899917750000001, "mean": 0.06915683382490273}, "150": {"count": 10000, "p98": 0.02287297133999999, "p75": 0.020862787, "m5_rate": 22.27383831093543, "p99": 0.02350390806000001, "min": 0.017816717000000003, "max": 0.08853648800000001, "m15_rate": 39.28560431493312, "p95": 0.0218692345, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0026026798282688516, "mean_rate": 33.95585967225983, "m1_rate": 9.533689684262995, "p999": 0.08716321150200018, "p50": 0.0202064495, "mean": 0.020368538487354086}, "25": {"count": 10000, "p98": 0.02475084195999995, "p75": 0.00359630675, "m5_rate": 28.50380556615271, "p99": 0.055714802790000004, "min": 0.00307221, "max": 0.072874242, "m15_rate": 90.29010054185046, "p95": 0.004063400500000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.00715726428607221, "mean_rate": 78.71435356839406, "m1_rate": 10.361952472766383, "p999": 0.07278815529700002, "p50": 0.0034535335, "mean": 0.004549454631322958}}

==> data/update-latency-results-5000trials.csv <==
100, {"count": 5000, "p98": 0.12436834167999963, "p75": 0.027212396750000003, "m5_rate": 12.996272918742337, "p99": 0.15943845272000048, "min": 0.00425072, "max": 0.5332312840000001, "m15_rate": 30.442438946196546, "p95": 0.08486709339999998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.03693608531613787, "mean_rate": 29.038210599700825, "m1_rate": 5.059990619453041, "p999": 0.5318859548020002, "p50": 0.013619210500000001, "mean": 0.024853440872568095}
200, {"count": 5000, "p98": 0.29751889927999997, "p75": 0.061336510500000004, "m5_rate": 10.028333938475832, "p99": 0.40590921971000016, "min": 0.011554202000000001, "max": 0.7882169290000001, "m15_rate": 14.747019385143945, "p95": 0.18673277254999981, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.07641681931023614, "mean_rate": 14.38823819147101, "m1_rate": 4.616928555535042, "p999": 0.7870410335200001, "p50": 0.030158517500000002, "mean": 0.05646093361186771}
300, {"count": 5000, "p98": 0.5506844340999999, "p75": 0.12989096775, "m5_rate": 6.810538978107802, "p99": 0.8108154503400002, "min": 0.026450169000000003, "max": 1.6141581120000001, "m15_rate": 7.7283555717623225, "p95": 0.42194891619999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.15245631849679364, "mean_rate": 7.413907244120224, "m1_rate": 3.9411871227912725, "p999": 1.6088143732920008, "p50": 0.0674431895, "mean": 0.12066316485311285}
400, {"count": 5000, "p98": 1.0878719708599989, "p75": 0.23514777925000002, "m5_rate": 4.318454656670037, "p99": 1.3648624213500005, "min": 0.051676226000000006, "max": 2.877176002, "m15_rate": 4.512077424550603, "p95": 0.7226963378500001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.26902050264021266, "mean_rate": 4.296763097231815, "m1_rate": 3.1518486899497637, "p999": 2.8763989229300004, "p50": 0.123282628, "mean": 0.21848150543579767}
500, {"count": 5000, "p98": 1.8014528894199995, "p75": 0.37467704675, "m5_rate": 2.8723942461105048, "p99": 2.2481175205000037, "min": 0.08711879800000001, "max": 3.4933253100000003, "m15_rate": 2.860686076620905, "p95": 1.1001673578499997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.3980664369023037, "mean_rate": 2.869771089671965, "m1_rate": 2.462060912330626, "p999": 3.487830718251001, "p50": 0.19694562850000003, "mean": 0.33662420289980544}
600, {"count": 5000, "p98": 3.172662174299995, "p75": 0.59819493975, "m5_rate": 1.8313487266286035, "p99": 4.052944969150003, "min": 0.13497115, "max": 9.88100372, "m15_rate": 1.7626077760534355, "p95": 1.6927576015999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.7453829115036719, "mean_rate": 1.8729206280636512, "m1_rate": 1.7711447085345242, "p999": 9.778728389775013, "p50": 0.29236703350000004, "mean": 0.5465287951770429}
700, {"count": 5000, "p98": 3.15006933666, "p75": 0.7432194255000001, "m5_rate": 1.478132561764764, "p99": 3.643438720370003, "min": 0.19428782, "max": 9.521261491, "m15_rate": 1.434101434457252, "p95": 2.0659217863499992, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.7384365673276424, "mean_rate": 1.4260409391661033, "m1_rate": 1.4279723979282868, "p999": 9.399217136739017, "p50": 0.401935696, "mean": 0.6691935830680935}
800, {"count": 5000, "p98": 3.7570835319199927, "p75": 0.902608053, "m5_rate": 1.2045434927908172, "p99": 4.382389011090008, "min": 0.25961575600000003, "max": 8.585746499, "m15_rate": 1.2373740949060394, "p95": 2.450601648749998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.8804442881473896, "mean_rate": 1.1104514082666677, "m1_rate": 1.1747508006051606, "p999": 8.566154122345003, "p50": 0.48190962800000003, "mean": 0.8067959101439689}
900, {"count": 5000, "p98": 5.06813284372, "p75": 1.1501247375, "m5_rate": 0.9472150095051635, "p99": 6.264142097820002, "min": 0.34319659, "max": 12.513059839, "m15_rate": 0.9674296612338195, "p95": 3.3629273871499974, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 1.1727688563291594, "mean_rate": 0.8875670779673879, "m1_rate": 0.9203653990870161, "p999": 12.433867758980012, "p50": 0.6411326995000001, "mean": 1.0635491427042802}
1000, {"count": 5000, "p98": 7.885410073079999, "p75": 1.65006646725, "m5_rate": 0.6891681103608569, "p99": 9.310650234300011, "min": 0.45773625, "max": 16.245034825, "m15_rate": 0.7163158138036533, "p95": 4.3526822333499995, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 1.7059197169728164, "mean_rate": 0.6765675570048278, "m1_rate": 0.683479070705291, "p999": 16.213208225653005, "p50": 0.8543344095000001, "mean": 1.4858481007451363}


==> data/update-latency-results-5000trials.json <==
{"800": {"count": 5000, "p98": 3.7570835319199927, "p75": 0.902608053, "m5_rate": 1.2045434927908172, "p99": 4.382389011090008, "min": 0.25961575600000003, "max": 8.585746499, "m15_rate": 1.2373740949060394, "p95": 2.450601648749998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.8804442881473896, "mean_rate": 1.1104514082666677, "m1_rate": 1.1747508006051606, "p999": 8.566154122345003, "p50": 0.48190962800000003, "mean": 0.8067959101439689}, "100": {"count": 5000, "p98": 0.12436834167999963, "p75": 0.027212396750000003, "m5_rate": 12.996272918742337, "p99": 0.15943845272000048, "min": 0.00425072, "max": 0.5332312840000001, "m15_rate": 30.442438946196546, "p95": 0.08486709339999998, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.03693608531613787, "mean_rate": 29.038210599700825, "m1_rate": 5.059990619453041, "p999": 0.5318859548020002, "p50": 0.013619210500000001, "mean": 0.024853440872568095}, "200": {"count": 5000, "p98": 0.29751889927999997, "p75": 0.061336510500000004, "m5_rate": 10.028333938475832, "p99": 0.40590921971000016, "min": 0.011554202000000001, "max": 0.7882169290000001, "m15_rate": 14.747019385143945, "p95": 0.18673277254999981, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.07641681931023614, "mean_rate": 14.38823819147101, "m1_rate": 4.616928555535042, "p999": 0.7870410335200001, "p50": 0.030158517500000002, "mean": 0.05646093361186771}, "300": {"count": 5000, "p98": 0.5506844340999999, "p75": 0.12989096775, "m5_rate": 6.810538978107802, "p99": 0.8108154503400002, "min": 0.026450169000000003, "max": 1.6141581120000001, "m15_rate": 7.7283555717623225, "p95": 0.42194891619999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.15245631849679364, "mean_rate": 7.413907244120224, "m1_rate": 3.9411871227912725, "p999": 1.6088143732920008, "p50": 0.0674431895, "mean": 0.12066316485311285}, "400": {"count": 5000, "p98": 1.0878719708599989, "p75": 0.23514777925000002, "m5_rate": 4.318454656670037, "p99": 1.3648624213500005, "min": 0.051676226000000006, "max": 2.877176002, "m15_rate": 4.512077424550603, "p95": 0.7226963378500001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.26902050264021266, "mean_rate": 4.296763097231815, "m1_rate": 3.1518486899497637, "p999": 2.8763989229300004, "p50": 0.123282628, "mean": 0.21848150543579767}, "1000": {"count": 5000, "p98": 7.885410073079999, "p75": 1.65006646725, "m5_rate": 0.6891681103608569, "p99": 9.310650234300011, "min": 0.45773625, "max": 16.245034825, "m15_rate": 0.7163158138036533, "p95": 4.3526822333499995, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 1.7059197169728164, "mean_rate": 0.6765675570048278, "m1_rate": 0.683479070705291, "p999": 16.213208225653005, "p50": 0.8543344095000001, "mean": 1.4858481007451363}, "500": {"count": 5000, "p98": 1.8014528894199995, "p75": 0.37467704675, "m5_rate": 2.8723942461105048, "p99": 2.2481175205000037, "min": 0.08711879800000001, "max": 3.4933253100000003, "m15_rate": 2.860686076620905, "p95": 1.1001673578499997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.3980664369023037, "mean_rate": 2.869771089671965, "m1_rate": 2.462060912330626, "p999": 3.487830718251001, "p50": 0.19694562850000003, "mean": 0.33662420289980544}, "600": {"count": 5000, "p98": 3.172662174299995, "p75": 0.59819493975, "m5_rate": 1.8313487266286035, "p99": 4.052944969150003, "min": 0.13497115, "max": 9.88100372, "m15_rate": 1.7626077760534355, "p95": 1.6927576015999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.7453829115036719, "mean_rate": 1.8729206280636512, "m1_rate": 1.7711447085345242, "p999": 9.778728389775013, "p50": 0.29236703350000004, "mean": 0.5465287951770429}, "900": {"count": 5000, "p98": 5.06813284372, "p75": 1.1501247375, "m5_rate": 0.9472150095051635, "p99": 6.264142097820002, "min": 0.34319659, "max": 12.513059839, "m15_rate": 0.9674296612338195, "p95": 3.3629273871499974, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 1.1727688563291594, "mean_rate": 0.8875670779673879, "m1_rate": 0.9203653990870161, "p999": 12.433867758980012, "p50": 0.6411326995000001, "mean": 1.0635491427042802}, "700": {"count": 5000, "p98": 3.15006933666, "p75": 0.7432194255000001, "m5_rate": 1.478132561764764, "p99": 3.643438720370003, "min": 0.19428782, "max": 9.521261491, "m15_rate": 1.434101434457252, "p95": 2.0659217863499992, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.7384365673276424, "mean_rate": 1.4260409391661033, "m1_rate": 1.4279723979282868, "p999": 9.399217136739017, "p50": 0.401935696, "mean": 0.6691935830680935}}

==> data/update-latency-results.csv <==
50, {"count": 1000, "p98": 0.12321409030000002, "p75": 0.0259904395, "m5_rate": 2.940960314006369, "p99": 0.15207049974000003, "min": 0.003266769, "max": 0.32569805500000004, "m15_rate": 12.562611791197833, "p95": 0.08432833139999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.03174073597503756, "mean_rate": 21.240228269222584, "m1_rate": 1.0072656906864932, "p999": 0.3256898260750002, "p50": 0.011492805, "mean": 0.023027400957}
100, {"count": 1000, "p98": 0.15668656456000002, "p75": 0.029579222250000002, "m5_rate": 2.862262337109216, "p99": 0.20488471682000012, "min": 0.004338883, "max": 0.8908879340000001, "m15_rate": 11.954704837016868, "p95": 0.1010308387999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.04642148912094098, "mean_rate": 18.81553422004509, "m1_rate": 0.9843663436322686, "p999": 0.8903867869510119, "p50": 0.014913378000000001, "mean": 0.028402741213000002}
150, {"count": 1000, "p98": 0.20463212472000006, "p75": 0.044019969750000006, "m5_rate": 2.7827662828511572, "p99": 0.2596256075500001, "min": 0.007372694000000001, "max": 0.39237455800000004, "m15_rate": 10.881205853760386, "p95": 0.13611657979999997, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.04876675231080205, "mean_rate": 15.483519939203159, "m1_rate": 0.9685846046488299, "p999": 0.39235601046000046, "p50": 0.020964977000000003, "mean": 0.039206945686}
200, {"count": 1000, "p98": 0.3125289549200001, "p75": 0.06671826275000001, "m5_rate": 2.969769295941456, "p99": 0.43761844074000017, "min": 0.011615408, "max": 0.8642905350000001, "m15_rate": 10.093870442836964, "p95": 0.19944866039999995, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.0805301802133587, "mean_rate": 11.685690248390674, "m1_rate": 1.0615821859989851, "p999": 0.8641510681250034, "p50": 0.03240851, "mean": 0.059732416932}
250, {"count": 1000, "p98": 0.5181982245600005, "p75": 0.09652057325, "m5_rate": 2.816422431154109, "p99": 0.6746339331000002, "min": 0.018989414, "max": 1.03884924, "m15_rate": 8.328897041983938, "p95": 0.3072018151499999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.11978195199072293, "mean_rate": 8.572017453573508, "m1_rate": 1.0375249453143305, "p999": 1.0388266582890007, "p50": 0.049235618, "mean": 0.09082216294499999}
300, {"count": 1000, "p98": 0.6490157677200001, "p75": 0.14661912925, "m5_rate": 2.6364983870399996, "p99": 0.8731159357600006, "min": 0.027192268000000002, "max": 1.8018036460000002, "m15_rate": 6.585176916708071, "p95": 0.43433909099999984, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.16600219711219896, "mean_rate": 6.353970551242495, "m1_rate": 1.0112360275716248, "p999": 1.8017484702210016, "p50": 0.07318567050000001, "mean": 0.13141964748600002}
350, {"count": 1000, "p98": 0.9433278721800004, "p75": 0.1779275035, "m5_rate": 2.518101930242152, "p99": 1.2948639985000003, "min": 0.038864746000000006, "max": 4.678124619, "m15_rate": 5.355217779273604, "p95": 0.5426192718999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.2906269183531626, "mean_rate": 4.978086806808066, "m1_rate": 1.0079877613973978, "p999": 4.676339342928043, "p50": 0.094803392, "mean": 0.174819953652}
400, {"count": 1000, "p98": 1.1050059760200004, "p75": 0.23908282900000002, "m5_rate": 2.324268631726418, "p99": 1.4488524290700007, "min": 0.051621564, "max": 6.949788315, "m15_rate": 4.214112163783983, "p95": 0.7196399545999999, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.3402087239035058, "mean_rate": 3.9910402412860373, "m1_rate": 0.9788591267816575, "p999": 6.945643514256099, "p50": 0.12408879850000001, "mean": 0.224521175383}
450, {"count": 1000, "p98": 1.2910423630800003, "p75": 0.298677976, "m5_rate": 2.1531243928961796, "p99": 1.5732655463900003, "min": 0.06837453, "max": 4.79098117, "m15_rate": 3.5729980068463063, "p95": 0.8499081803499994, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.3387747501376532, "mean_rate": 3.335777622974422, "m1_rate": 0.9436171270260164, "p999": 4.789090235151045, "p50": 0.162906303, "mean": 0.27362113487300005}
500, {"count": 1000, "p98": 1.7795524152200013, "p75": 0.37310427425000003, "m5_rate": 1.934626394842313, "p99": 2.4223058918500007, "min": 0.08620277600000001, "max": 5.855833177, "m15_rate": 2.6607929037027542, "p95": 1.0368528511000001, "duration_units": "seconds", "rate_units": "calls/second", "stddev": 0.46362709612036845, "mean_rate": 2.711742507383264, "m1_rate": 0.9070250269389566, "p999": 5.854218284453038, "p50": 0.1957467035, "mean": 0.34257711834500004}

